Light Curve Analysis of the AP Dor Binary System using Ground-Based and TESS Observations

The short-period AP Dor eclipsing binary's first in-depth and multiband photometric solutions are presented. We made use of our eight nights of ground-based at a southern hemisphere observatory, and twelve sectors of TESS observations. We extracted eight and 1322 minima from our observations and TESS, respectively. We suggested a new linear ephemeris based on the trend of orbital period variations using the Markov chain Monte Carlo (MCMC) approach. The PHysics Of Eclipsing BinariEs (PHOEBE) Python code and the MCMC approach were used for the light curve analysis. This system did not require a starspot for the light curve solutions. We calculated the absolute parameters of the system using Gaia DR3 parallax method. The orbital angular momentum (J_0) of the AP Dor indicates that this system is located in a region of contact binaries. According to our results, this system is an overcontact binary system with a mass ratio of 0.584, a fillout factor of 48\%, and an inclination of 53deg. The positions of AP Dor stars on the Hertzsprung-Russell (HR) diagram are represented.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
